Two-Symmetry Penning-Ioffe Trap for Antihydrogen Cooling and Spectroscopy

High-accuracy spectroscopic comparisons of trapped antihydrogen atoms ($\overline{\text{H}}$) and hydrogen atoms ($\text{H}$) promise to stringently test the fundamental CPT symmetry invariance of the standard model of particle physics. ATRAP's nested Penning-Ioffe trap was developed for such studies. The first of its unique features is that its magnetic Ioffe trap for $\overline{\text{H}}$ atoms can be switched between quadrupole and octupole symmetries. The second is that it allows laser and microwave access perpendicular to the central axis of the traps.

==> gAll.csv <==
"Measurement","Year","g/2-1.001159652 x 10^{12}","gSigma/2 x 10^{12}"
"       Kusch 1947",1947,-9.65199999991561696788266999647e6,4.00000000000000032721221565613e7
"      Kusch 1948a",1948,6.03480000000988781039268360473e7,3.00000000000000007600257229123e7
"      Kusch 1948b",1948.3,3.0348000000124386588140623644e7,5.0000000000000002396086801193e7
"       Kusch 1952",1952,-1.36519999998085950210224837065e7,1.20000000000000003040102891649e7
"    Beringer 1954",1954,-1.16519999999731282969150925055e7,6.00000000000000015200514458247e6
"     Franken 1956",1956,5.34800000018265109247295185924e6,1.09999999999999997139874668983e7
"     Dehmelt 1958",1958,-4.36520000000051311417337274179e7,4.00000000000000032721221565613e7
"       Crane 1961",1961,1.24800000000924171672522788867e6,2.39999999999999989139546838213e6
"       Farago1963",1963,-6.65199999994037227679655188695e6,2.30000000000000000179977560633e7
"       Crane 1963",1963.3,-29999.9998176758708723355084658,27000.0000000000002340368973923
"        Rich 1968",1968,-94999.9998667294676124583929777,29999.9999999999973189543746917
"      Farley 1968",1968.3,-55999.9999705240725234034471214,21999.9999999999984750628681356
"      Graff 1968",1968.6,-651999.999989882894624315667897,1.99999999999999990949622365177e6
"      Graff 1969",1969,7999.99999578915321762906387448,299999.999999999986424433547766
"     Silver 1969",1969.3,-102999.999862518620830087456852,29999.9999999999973189543746917
"       Rich 1970",1970,-7999.99999578915321762906387448,6999.99999999999981558568078969
"       Rich 1971",1971,5700.00002753090484475251287222,3499.99999999999990779284039484
"       Ford 1972",1971.3,4700.00016683513877069344744086,3499.99999999999990779284039484
"Walls Stein 1973",1973,15000.0001308825403611990623176,23999.9999999999998403969698807
"         UW 1977",1977,410.000033923552109627053141594,200.0000000000000072864394631
"         UW 1979",1979,200.000016548074199818074703217,39.9999999999999975798787712776
"         UW 1984",1984,193.000060377812587830703705549,3.99999999999999991954659051702
"      g (UW 1987)",1987,188.400184342185639252420514822,4.29999999999999985292806728483
"      g (UW 1990)",1990,185.500059757259805337525904179,3.99999999999999991954659051702
"      Odom Thesis",2005,180.859993648141426092479377985,0.569999999999999994593840900773
"g (Harvard, 2006)",2006,180.8500016409197996836155653,0.759999999999999992791787867697
"g (Harvard, 2008)",2008,180.73009755426028277724981308,0.280000000000000018602068344581
"        Rb 2011 + CODATA 2010 + QED2013",0,181.777425985151278327886773851,0.763833997799987269098953051824
"        Cs 2018 + CODATA 2010 + QED2013",0,181.802774974928441931345963297,0.239113647269702128459591387282


==> gDirect.csv <==
"Measurement","Year","g/2-1.001159652 x 10^{12}","gSigma/2 x 10^{12}"
"       Kusch 1947",1947,-9.65199999991561696788266999647e6,4.00000000000000032721221565613e7
"      Kusch 1948a",1948,6.03480000000988781039268360473e7,3.00000000000000007600257229123e7
"      Kusch 1948b",1948.3,3.0348000000124386588140623644e7,5.0000000000000002396086801193e7
"       Kusch 1952",1952,-1.36519999998085950210224837065e7,1.20000000000000003040102891649e7
"    Beringer 1954",1954,-1.16519999999731282969150925055e7,6.00000000000000015200514458247e6
"     Franken 1956",1956,5.34800000018265109247295185924e6,1.09999999999999997139874668983e7
"     Dehmelt 1958",1958,-4.36520000000051311417337274179e7,4.00000000000000032721221565613e7
"       Crane 1961",1961,1.24800000000924171672522788867e6,2.39999999999999989139546838213e6
"       Farago1963",1963,-6.65199999994037227679655188695e6,2.30000000000000000179977560633e7
"       Crane 1963",1963.3,-29999.9998176758708723355084658,27000.0000000000002340368973923
"        Rich 1968",1968,-94999.9998667294676124583929777,29999.9999999999973189543746917
"      Farley 1968",1968.3,-55999.9999705240725234034471214,21999.9999999999984750628681356
"      Graff 1968",1968.6,-651999.999989882894624315667897,1.99999999999999990949622365177e6
"      Graff 1969",1969,7999.99999578915321762906387448,299999.999999999986424433547766
"     Silver 1969",1969.3,-102999.999862518620830087456852,29999.9999999999973189543746917
"       Rich 1970",1970,-7999.99999578915321762906387448,6999.99999999999981558568078969
"       Rich 1971",1971,5700.00002753090484475251287222,3499.99999999999990779284039484
"       Ford 1972",1971.3,4700.00016683513877069344744086,3499.99999999999990779284039484
"Walls Stein 1973",1973,15000.0001308825403611990623176,23999.9999999999998403969698807
"         UW 1977",1977,410.000033923552109627053141594,200.0000000000000072864394631
"         UW 1979",1979,200.000016548074199818074703217,39.9999999999999975798787712776
"         UW 1984",1984,193.000060377812587830703705549,3.99999999999999991954659051702
"      g (UW 1987)",1987,188.400184342185639252420514822,4.29999999999999985292806728483
"      g (UW 1990)",1990,185.500059757259805337525904179,3.99999999999999991954659051702
"      Odom Thesis",2005,180.859993648141426092479377985,0.569999999999999994593840900773
"g (Harvard, 2006)",2006,180.8500016409197996836155653,0.759999999999999992791787867697
"g (Harvard, 2008)",2008,180.73009755426028277724981308,0.280000000000000018602068344581

